Making Higher Order MOT Scalable: An Efficient Approximate Solver for Lifted Disjoint Paths

We present an efficient approximate message passing solver for the lifted disjoint paths problem (LDP), a natural but NP-hard model for multiple object tracking (MOT). Our tracker scales to very large instances that come from long and crowded MOT sequences. Our approximate solver enables us to process the MOT15/16/17 benchmarks without sacrificing solution quality and allows for solving MOT20, which has been out of reach up to now for LDP solvers due to its size and complexity. On all these four standard MOT benchmarks we achieve performance comparable or better than current state-of-the-art methods including a tracker based on an optimal LDP solver.

==> Comparison-PostProcessing.csv <==
Mit Postprocessing;;;;;;;;;;;;
seq;MT_50;PT_50;ML_50;Frag_50;MOTA_50;Recall_50;Precision_50;IDF1_50;CLR_TP_50;CLR_FP_50;CLR_FN_50;IDSW_50
MOT20-01;31;33;10;87;0,657725213890287;0,672269753397081;0,986704092184961;0,619971264367816;13358;180;6512;109
MOT20-02;108;144;18;534;0,622849646508382;0,635393105944088;0,986030186030186;0,55098503872953;98322;1393;56420;548
MOT20-03;427;209;66;591;0,803601374745742;0,822889899189563;0,979406753613399;0,760607840385592;258106;5427;55552;623
MOT20-05;643;411;115;2063;0,746364165212333;0,763396890819749;0,982520733977837;0,578106620672002;493417;8778;152927;2231
COMBINED;1209;797;209;3275;0,743789517844835;0,760790013167474;0,982049668877939;0,627687295608104;863203;15778;271411;3511
;;;;;;;;;;;;
Ohne Postprocessing;;;;;;;;;;;;
seq;MT_50;PT_50;ML_50;Frag_50;MOTA_50;Recall_50;Precision_50;IDF1_50;CLR_TP_50;CLR_FP_50;CLR_FN_50;IDSW_50
MOT20-01;28;35;11;135;0,638852541519879;0,648414695520886;0,993292729936011;0,61496300356262;12884;87;6986;103
MOT20-02;89;160;21;1043;0,593510488425896;0,602014966848044;0,991854943463725;0,551450953897629;93157;765;61585;551
MOT20-03;402;234;66;1249;0,793992182568275;0,805166774002257;0,989941712104048;0,761403095446146;252547;2566;61111;939
MOT20-05;582;469;118;4529;0,722885955466439;0,734724852400579;0,989490112079078;0,591243863610332;474885;5044;171459;2608
COMBINED;1101;898;216;6956;0,723426645537601;0,734587269326837;0,989949342882764;0,635596688976595;833473;8462;301141;4201


==> lifted disjoint paths message passing/Comparison-PostProcessing.csv <==
Mit Postprocessing;;;;;;;;;;;;
seq;MT_50;PT_50;ML_50;Frag_50;MOTA_50;Recall_50;Precision_50;IDF1_50;CLR_TP_50;CLR_FP_50;CLR_FN_50;IDSW_50
MOT20-01;31;33;10;87;0,657725213890287;0,672269753397081;0,986704092184961;0,619971264367816;13358;180;6512;109
MOT20-02;108;144;18;534;0,622849646508382;0,635393105944088;0,986030186030186;0,55098503872953;98322;1393;56420;548
MOT20-03;427;209;66;591;0,803601374745742;0,822889899189563;0,979406753613399;0,760607840385592;258106;5427;55552;623
MOT20-05;643;411;115;2063;0,746364165212333;0,763396890819749;0,982520733977837;0,578106620672002;493417;8778;152927;2231
COMBINED;1209;797;209;3275;0,743789517844835;0,760790013167474;0,982049668877939;0,627687295608104;863203;15778;271411;3511
;;;;;;;;;;;;
Ohne Postprocessing;;;;;;;;;;;;
seq;MT_50;PT_50;ML_50;Frag_50;MOTA_50;Recall_50;Precision_50;IDF1_50;CLR_TP_50;CLR_FP_50;CLR_FN_50;IDSW_50
MOT20-01;28;35;11;135;0,638852541519879;0,648414695520886;0,993292729936011;0,61496300356262;12884;87;6986;103
MOT20-02;89;160;21;1043;0,593510488425896;0,602014966848044;0,991854943463725;0,551450953897629;93157;765;61585;551
MOT20-03;402;234;66;1249;0,793992182568275;0,805166774002257;0,989941712104048;0,761403095446146;252547;2566;61111;939
MOT20-05;582;469;118;4529;0,722885955466439;0,734724852400579;0,989490112079078;0,591243863610332;474885;5044;171459;2608
COMBINED;1101;898;216;6956;0,723426645537601;0,734587269326837;0,989949342882764;0,635596688976595;833473;8462;301141;4201

